Investigating Cooperativity of Overlapping Community Structures in Social Networks

Many real-world networks can be modeled by networks of interacting agents. Analysis of these interactions can reveal fundamental properties from these networks. Estimating the amount of collaboration in a network corresponding to connections in a learning environment can reveal to what extent learners share their experience and knowledge with other learners. Alternatively, analyzing the network of interactions in an open source software project can manifest indicators showing the efficiency of collaborations. One central problem in such domains is the low cooperativity values of networks due to the low cooperativity values of their respective communities. So administrators should not only understand and predict the cooperativity of networks but also they need to evaluate their respective community structures. To approach this issue, in this paper, we address two domains of open source software projects and learning forums. As such, we calculate the amount of cooperativity in the corresponding networks and communities of these domains by applying several community detection algorithms. Moreover, we investigated the community properties and identified the significant properties for estimating the network and community cooperativity. Correspondingly, we identified to what extent various community detection algorithms affect the identification of significant properties and prediction of cooperativity. We also fabricated binary and regression prediction models using the community properties. Our results and constructed models can be used to infer cooperativity of community structures from their respective properties. When predicting high defective structures in networks, administrators can look for useful drives to increase the collaborations.

==> AWGS-2018-023.idx.txt <==
Sorry, there was a problem downloading this file from OneDrive. Please try again.

https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136678&action=Download

==> AWGS-2018-023.ind.txt <==
Sorry, there was a problem downloading this file from OneDrive. Please try again.

https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136684&action=Download

==> Download_errors.txt <==
Sorry, there was a problem downloading some files from OneDrive. Please try again.



LFRCLiZZMappings_AVERAGE_DEGREE - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136168&action=Download



LFRCLiZZMappings_CLUSTERING_COEFFICIENT - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136167&action=Download



LFRCLiZZMappings_DEGREE_DEVIATION - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136166&action=Download



LFRCLiZZMappings_DENSITY - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136165&action=Download



LFRCLiZZMappings_SIZE - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136164&action=Download



LFRInfoMapMappings_AVERAGE_DEGREE - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136163&action=Download



LFRInfoMapMappings_CLUSTERING_COEFFICIENT - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136162&action=Download



LFRInfoMapMappings_DEGREE_DEVIATION - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136161&action=Download



LFRInfoMapMappings_DENSITY - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136160&action=Download



LFRInfoMapMappings_SIZE - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136159&action=Download



LFRSLPAMappings_AVERAGE_DEGREE - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136158&action=Download



LFRSLPAMappings_CLUSTERING_COEFFICIENT - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136157&action=Download



LFRSLPAMappings_DEGREE_DEVIATION - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136155&action=Download



LFRSLPAMappings_DENSITY - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136156&action=Download



LFRSLPAMappings_SIZE - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136154&action=Download



LFRSSKMappings_AVERAGE_DEGREE - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136153&action=Download



LFRSSKMappings_CLUSTERING_COEFFICIENT - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136152&action=Download



LFRSSKMappings_DEGREE_DEVIATION - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136151&action=Download



LFRSSKMappings_DENSITY - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136150&action=Download



LFRSSKMappings_SIZE - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136149&action=Download



LFRWalktrapMappings_AVERAGE_DEGREE - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136148&action=Download



LFRWalktrapMappings_CLUSTERING_COEFFICIENT - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136147&action=Download



LFRWalktrapMappings_DEGREE_DEVIATION - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136146&action=Download



LFRWalktrapMappings_DENSITY - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136145&action=Download



LFRWalktrapMappings_SIZE - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136144&action=Download



AWGS-2018-023.idx - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136678&action=Download



AWGS-2018-023.ind - https://onedrive.live.com/?cid=eba372af2ba11e99&id=EBA372AF2BA11E99%2136684&action=Download








